Double SSA Spectrum and Magnetic Field Strength of the FSRQ 3C 454.3

We present the results of a radio multi-frequency ($\rm 3-340~GHz$) study of the blazar 3C~454.3. After subtracting the quiescent spectrum corresponding to optically thin emission, we found two individual synchrotron self-absorption (SSA) features in the wide-band spectrum. The one SSA had a relatively low turnover frequency ($\nu_{\rm m}$) in the range of $\rm 3-37~GHz$ (lower $\nu_{\rm m}$ SSA spectrum, LSS), and the other one had a relatively high $\nu_{\rm m}$ of $\rm 55-124~GHz$ (higher $\nu_{\rm m}$ SSA spectrum, HSS). Using the SSA parameters, we estimated magnetic field strengths at the surface where optical depth $\tau=1$. The estimated magnetic field strengths were $\rm >7~mG$ and $\rm >0.2~mG$ for the LSS and HSS, respectively. The LSS emitting region was magnetically dominated before the June 2014 $\gamma$-ray flare. The quasi-stationary component (C), $\sim 0.6~{\rm mas}$ apart from the 43 GHz radio core, became brighter than the core with decreasing observing frequency, and we found that component C was related to the LSS. A decrease in jet width was found near component C. As a moving component, K14 approached component C, and the flux density of the component was enhanced while the angular size decreased. The high intrinsic brightness temperature in the fluid frame was obtained as $T_{\rm B, int} \approx (7.0\pm1.0) \times 10^{11}~{\rm K}$ from the jet component after the 2015 August $\gamma$-ray flare, suggesting that component C is a high-energy emitting region. The observed local minimum of jet width and re-brightening behavior suggest a possible recollimation shock in component C.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
